Distribution-dependent and Time-uniform Bounds for Piecewise i.i.d Bandits

We consider the setup of stochastic multi-armed bandits in the case when reward distributions are piecewise i.i.d. and bounded with unknown changepoints. We focus on the case when changes happen simultaneously on all arms, and in stark contrast with the existing literature, we target gap-dependent (as opposed to only gap-independent) regret bounds involving the magnitude of changes $(\Delta^{chg}_{i,g})$ and optimality-gaps ($\Delta^{opt}_{i,g}$). Diverging from previous works, we assume the more realistic scenario that there can be undetectable changepoint gaps and under a different set of assumptions, we show that as long as the compounded delayed detection for each changepoint is bounded there is no need for forced exploration to actively detect changepoints. We introduce two adaptations of UCB-strategies that employ scan-statistics in order to actively detect the changepoints, without knowing in advance the changepoints and also the mean before and after any change. Our first method \UCBLCPD does not know the number of changepoints $G$ or time horizon $T$ and achieves the first time-uniform concentration bound for this setting using the Laplace method of integration. The second strategy \ImpCPD makes use of the knowledge of $T$ to achieve the order optimal regret bound of $\min\big\lbrace O(\sum\limits_{i=1}^{K} \sum\limits_{g=1}^{G}\frac{\log(T/H_{1,g})}{\Delta^{opt}_{i,g}}), O(\sqrt{GT})\big\rbrace$, (where $H_{1,g}$ is the problem complexity) thereby closing an important gap with respect to the lower bound in a specific challenging setting. Our theoretical findings are supported by numerical experiments on synthetic and real-life datasets.

==> results/NewExpt/Expt1/comp_subsampled_DTS01.txt <==
300	32.1
600	41.3
900	50.8
1200	141.2
1500	183.7
1800	197.3
2100	254.2
2400	303.5
2700	319.1
3000	328.7


==> results/NewExpt/Expt1/comp_subsampled_DUCB01.txt <==
300	67.8
600	117.9
900	164.4
1200	217.1
1500	269.9
1800	321.3
2100	370.1
2400	409.6
2700	443.9
3000	481.0


==> results/NewExpt/Expt1/comp_subsampled_ETS01.txt <==
300	36.7
600	56.2
900	69.8
1200	132.7
1500	174.7
1800	201.7
2100	252.7
2400	290.6
2700	316.1
3000	323.1
3000

==> results/NewExpt/Expt1/comp_subsampled_ETS02.txt <==
300	41.0
600	60.7
900	78.3
1200	142.2
1500	183.8
1800	211.9
2100	266.5
2400	320.7
2700	353.1
3000	374.0


==> results/NewExpt/Expt1/comp_subsampled_OTS01.txt <==
300	32.1
600	40.0
900	47.3
1200	76.4
1500	91.8
1800	99.8
2100	118.8
2400	135.1
2700	145.3
3000	151.6


==> results/NewExpt/Expt1/comp_subsampled_TS01.txt <==
300	28.7
600	45.3
900	54.3
1200	155.7
1500	254.1
1800	288.3
2100	347.5
2400	418.3
2700	441.1
3000	448.7


==> results/NewExpt/Expt2/comp_subsampled_DTS01.txt <==
30	2.3
60	2.5
90	2.6
120	13.2
150	26.5
180	29.5
210	36.9
240	48.8
270	53.1
300	53.3


==> results/NewExpt/Expt2/comp_subsampled_DUCB01.txt <==
30	4.7
60	9.0
90	11.7
120	16.3
150	19.4
180	22.7
210	25.9
240	29.2
270	32.8
300	35.4


==> results/NewExpt/Expt2/comp_subsampled_ETS01.txt <==
30	2.9
60	3.6
90	4.0
120	15.5
150	22.2
180	24.5
210	30.6
240	36.7
270	38.9
300	39.6


==> results/NewExpt/Expt2/comp_subsampled_ETS02.txt <==
30	3.2
60	4.1
90	5.1
120	16.5
150	24.6
180	28.6
210	35.5
240	42.2
270	46.3
300	49.1


==> results/NewExpt/Expt2/comp_subsampled_ETS03.txt <==
30	3.1
60	3.6
90	4.1
120	15.3
150	19.7
180	21.1
210	26.9
240	36.5
270	38.3
300	39.0


==> results/NewExpt/Expt2/comp_subsampled_OTS01.txt <==
30	1.9
60	2.0
90	2.0
120	3.8
150	4.6
180	4.8
210	6.0
240	7.1
270	7.3
300	7.3


==> results/NewExpt/Expt2/comp_subsampled_TS01.txt <==
30	2.8
60	2.9
90	2.9
120	14.4
150	32.0
180	42.3
210	49.9
240	58.6
270	61.2
300	61.5


==> results/NewExpt/Expt3/comp_subsampled_DTS01.txt <==
300	2.5
600	2.8
900	2.9
1200	86.0
1500	92.2
1800	92.2
2100	149.2
2400	184.0
2700	184.0
3000	184.0


==> results/NewExpt/Expt3/comp_subsampled_DUCB01.txt <==
300	21.5
600	29.5
900	34.6
1200	43.3
1500	45.3
1800	58.7
2100	78.4
2400	94.8
2700	107.6
3000	119.8


==> results/NewExpt/Expt3/comp_subsampled_ETS01.txt <==
300	5.3
600	6.3
900	6.6
1200	102.2
1500	149.2
1800	175.0
2100	236.7
2400	291.1
2700	329.6
3000	348.4


==> results/NewExpt/Expt3/comp_subsampled_ETS02.txt <==
300	5.1
600	6.2
900	6.6
1200	87.1
1500	113.4
1800	126.0
2100	182.7
2400	234.9
2700	257.9
3000	275.2


==> results/NewExpt/Expt3/comp_subsampled_ETS03.txt <==
300	5.3
600	5.7
900	6.2
1200	79.3
1500	100.0
1800	116.1
2100	171.4
2400	217.0
2700	222.2
3000	223.1


==> results/NewExpt/Expt3/comp_subsampled_ETS05.txt <==
300	11.7
600	16.7
900	21.3
1200	61.9
1500	70.0
1800	74.3
2100	108.5
2400	116.7
2700	120.6
3000	124.1


==> results/NewExpt/Expt3/comp_subsampled_OTS01.txt <==
300	2.8
600	3.0
900	3.1
1200	5.2
1500	5.5
1800	5.6
2100	8.4
2400	9.2
2700	9.2
3000	9.3


==> results/NewExpt/Expt3/comp_subsampled_TS01.txt <==
300	3.8
600	3.9
900	4.0
1200	123.0
1500	248.1
1800	266.3
2100	322.8
2400	416.9
2700	419.3
3000	419.3


==> results/NewExpt/Expt4/comp_subsampled_DTS01.txt <==
400	6.2
800	6.6
1200	117.2
1600	120.8
2000	120.8
2400	241.5
2800	268.8
3200	285.6
3600	309.0
4000	326.7


==> results/NewExpt/Expt4/comp_subsampled_DUCB01.txt <==
400	49.9
800	68.1
1200	81.9
1600	95.2
2000	126.3
2400	238.3
2800	341.9
3200	394.0
3600	413.2
4000	429.9


==> results/NewExpt/Expt4/comp_subsampled_ETS01.txt <==
400	10.3
800	12.1
1200	66.6
1600	69.6
2000	71.1
2400	124.3
2800	140.9
3200	164.1
3600	184.9
4000	197.8


==> results/NewExpt/Expt4/comp_subsampled_OTS01.txt <==
400	5.3
800	5.5
1200	10.3
1600	11.1
2000	11.3
2400	21.2
2800	22.8
3200	32.7
3600	39.8
4000	43.4


==> results/NewExpt/Expt4/comp_subsampled_TS01.txt <==
400	5.0
800	5.7
1200	161.8
1600	301.6
2000	305.2
2400	456.5
2800	581.6
3200	648.4
3600	661.6
4000	671.9


==> results/NewExpt/Expt5/comp_subsampled_DTS01.txt <==
200	4.7
400	4.9
600	69.7
800	73.5
1000	73.5
1200	140.7
1400	175.9
1600	187.9
1800	196.9
2000	206.1


==> results/NewExpt/Expt5/comp_subsampled_DUCB01.txt <==
200	34.7
400	49.6
600	61.9
800	76.4
1000	96.8
1200	150.2
1400	200.8
1600	232.2
1800	241.9
2000	253.8


==> results/NewExpt/Expt5/comp_subsampled_ETS01.txt <==
200	9.8
400	11.9
600	23.2
800	26.5
1000	28.7
1200	49.9
1400	56.4
1600	67.1
1800	76.5
2000	80.1


==> results/NewExpt/Expt5/comp_subsampled_ETS02.txt <==
200	10.5
400	14.6
600	37.9
800	43.9
1000	51.8
1200	76.1
1400	84.0
1600	99.3
1800	112.4
2000	119.1


==> results/NewExpt/Expt5/comp_subsampled_ETS03.txt <==
200	9.8
400	11.1
600	29.3
800	31.4
1000	32.8
1200	54.5
1400	63.2
1600	76.4
1800	93.5
2000	105.6


==> results/NewExpt/Expt5/comp_subsampled_ETS04.txt <==
200	10.1
400	11.6
600	36.0
800	38.8
1000	40.3
1200	67.7
1400	77.6
1600	89.2
1800	105.9
2000	120.9


==> results/NewExpt/Expt5/comp_subsampled_ETS06.txt <==
200	10.1
400	12.3
600	32.9
800	35.1
1000	36.5
1200	59.5
1400	66.7
1600	79.8
1800	93.4
2000	101.3


==> results/NewExpt/Expt5/comp_subsampled_ETS1E01.txt <==
200	4.0
400	4.3
600	12.1
800	12.5
1000	13.8
1200	22.8
1400	24.7
1600	32.7
1800	36.7
2000	39.8


==> results/NewExpt/Expt5/comp_subsampled_ETS1E02.txt <==
200	5.2
400	5.5
600	19.5
800	20.0
1000	20.6
1200	32.8
1400	34.1
1600	43.1
1800	59.6
2000	67.2


==> results/NewExpt/Expt5/comp_subsampled_ETS1E03.txt <==
200	4.5
400	5.2
600	25.1
800	25.4
1000	26.3
1200	44.5
1400	45.0
1600	54.6
1800	74.3
2000	86.7


==> results/NewExpt/Expt5/comp_subsampled_ETS1E04.txt <==
200	5.2
400	5.4
600	21.2
800	22.2
1000	22.7
1200	36.2
1400	37.6
1600	49.4
1800	62.6
2000	70.6


==> results/NewExpt/Expt5/comp_subsampled_ETS1E06.txt <==
200	6.7
400	6.8
600	49.2
800	50.3
1000	51.1
1200	85.2
1400	85.9
1600	91.9
1800	106.9
2000	120.8


==> results/NewExpt/Expt5/comp_subsampled_OTS01.txt <==
200	3.8
400	4.2
600	10.0
800	10.4
1000	10.5
1200	19.6
1400	20.5
1600	23.9
1800	30.4
2000	31.7


==> results/NewExpt/Expt5/comp_subsampled_TS01.txt <==
200	4.8
400	4.8
600	83.0
800	151.2
1000	166.4
1200	235.6
1400	294.9
1600	323.8
1800	330.8
2000	338.5


==> results/NewExpt1/Expt1/comp_subsampled_DTS01.txt <==
200	4.55
400	5.04
600	70.78
800	77.81
1000	77.83
1200	144.07
1400	179.34
1600	193.85
1800	205.38
2000	214.45


==> results/NewExpt1/Expt1/comp_subsampled_DUCB01.txt <==
200	35.08
400	50.26
600	62.54
800	76.16
1000	96.47
1200	150.16
1400	197.65
1600	224.53
1800	234.93
2000	246.11


==> results/NewExpt1/Expt1/comp_subsampled_ImpCPD01.txt <==
200	10.88
400	11.24
600	45.26
800	49.21
1000	49.91
1200	80.99
1400	84.76
1600	94.06
1800	109.1
2000	121.74


==> results/NewExpt1/Expt1/comp_subsampled_OTS01.txt <==
200	4.48
400	4.84
600	8.97
800	9.7
1000	10.14
1200	18.9
1400	20.13
1600	25.62
1800	31.07
2000	34.68


==> results/NewExpt1/Expt1/comp_subsampled_OUCB01.txt <==
200	16.71
400	21.53
600	36.15
800	44.45
1000	48.77
1200	68.01
1400	76.97
1600	85.97
1800	96.36
2000	104.56


==> results/NewExpt1/Expt1/comp_subsampled_TS01.txt <==
200	4.58
400	4.95
600	84.02
800	167.16
1000	171.68
1200	244.38
1400	306.47
1600	340.32
1800	346.16
2000	351.85


==> results/NewExpt1/Expt1_1/comp_subsampled_CUSUM01.txt <==
400	71.59
800	86.62
1200	248.43
1600	372.81
2000	386.12
2400	500.26
2800	509.43
3200	533.86
3600	562.73
4000	578.36


==> results/NewExpt1/Expt1_1/comp_subsampled_DTS01.txt <==
400	21.18
800	35.95
1200	59.33
1600	78.87
2000	97.24
2400	141.76
2800	184.02
3200	216.61
3600	239.95
4000	263.01


==> results/NewExpt1/Expt1_1/comp_subsampled_DUCB01.txt <==
400	34.23
800	44.22
1200	59.04
1600	62.41
2000	80.15
2400	200.98
2800	309.79
3200	371.74
3600	390.47
4000	407.89


==> results/NewExpt1/Expt1_1/comp_subsampled_Exp3R01.txt <==
400	102.17
800	164.39
1200	298.51
1600	378.09
2000	424.83
2400	526.82
2800	568.14
3200	600.81
3600	640.5
4000	678.77


==> results/NewExpt1/Expt1_1/comp_subsampled_ImpCPD01.txt <==
400	17.1
800	17.49
1200	74.08
1600	79.45
2000	80.38
2400	139.04
2800	144.16
3200	162.75
3600	193.47
4000	220.96


==> results/NewExpt1/Expt1_1/comp_subsampled_OTS01.txt <==
400	4.82
800	5.23
1200	10.06
1600	10.66
2000	11.09
2400	21.46
2800	22.96
3200	32.15
3600	38.93
4000	42.39


==> results/NewExpt1/Expt1_1/comp_subsampled_OUCB01.txt <==
400	21.6
800	26.76
1200	46.0
1600	55.29
2000	59.82
2400	88.38
2800	99.57
3200	113.8
3600	131.51
4000	144.87


==> results/NewExpt1/Expt1_1/comp_subsampled_SWUCB01.txt <==
400	12.42
800	14.55
1200	42.1
1600	42.64
2000	43.37
2400	172.96
2800	259.0
3200	296.31
3600	324.56
4000	356.22


==> results/NewExpt1/Expt1_1/comp_subsampled_TS01.txt <==
400	5.04
800	5.47
1200	164.3
1600	293.22
2000	299.1
2400	443.65
2800	568.34
3200	636.61
3600	648.8
4000	660.61


==> results/NewExpt1/Expt1_1/comp_subsampled_UCBCPD01.txt <==
400	19.83
800	24.7
1200	47.62
1600	52.62
2000	61.03
2400	103.68
2800	115.66
3200	133.88
3600	160.75
4000	182.61


==> results/NewExpt1/Expt1_1/comp_subsampled_UCBCPDL01.txt <==
400	19.9
800	24.75
1200	50.9
1600	59.71
2000	63.87
2400	99.25
2800	111.27
3200	129.03
3600	150.36
4000	166.76


==> results/NewExpt1/Expt1_1/comp_subsampled_UCBCPDP01.txt <==
400	19.52
800	24.52
1200	47.33
1600	51.61
2000	61.69
2400	106.98
2800	119.33
3200	138.89
3600	166.03
4000	189.78


==> results/NewExpt1/Expt2/comp_subsampled_CUSUM01.txt <==
1500	174.058979368
3000	571.983929475
4500	1001.86271971
6000	1021.4633253
7500	1040.8413329
9000	1247.26044847
10500	1298.71659821
12000	1373.0468921
13500	1508.86807487
15000	1645.19787113


==> results/NewExpt1/Expt2/comp_subsampled_DTS01.txt <==
1500	236.319127674
3000	461.220128473
4500	717.035596348
6000	947.786033861
7500	1173.17640123
9000	1363.42673117
10500	1535.46951045
12000	1720.3780867
13500	1895.66801863
15000	2069.28336726


==> results/NewExpt1/Expt2/comp_subsampled_DUCB01.txt <==
1500	254.656506836
3000	396.681662737
4500	467.229359724
6000	547.15313685
7500	656.067953913
9000	824.33000072
10500	963.598685425
12000	1094.99325606
13500	1219.29376663
15000	1326.29529836


==> results/NewExpt1/Expt2/comp_subsampled_Exp3R01.txt <==
1500	232.381327801
3000	305.642864961
4500	753.506872708
6000	1500.662062
7500	1980.41409795
9000	2273.90063516
10500	2422.99295729
12000	2719.69228417
13500	3139.99913768
15000	3399.4130052


==> results/NewExpt1/Expt2/comp_subsampled_ImpCPD01.txt <==
1500	126.365160716
3000	130.923495475
4500	337.884294988
6000	374.155323303
7500	375.586812204
9000	594.331643344
10500	628.957445004
12000	785.597917181
13500	871.604083355
15000	889.88719108


==> results/NewExpt1/Expt2/comp_subsampled_OTS01.txt <==
1500	46.682642851
3000	53.9214364775
4500	95.029190329
6000	106.175101799
7500	111.395436406
9000	175.871237127
10500	189.849672503
12000	243.19156123
13500	266.706759847
15000	277.815811595


==> results/NewExpt1/Expt2/comp_subsampled_OUCB01.txt <==
1500	198.05785535
3000	277.217326372
4500	433.942229275
6000	549.215019337
7500	609.217144516
9000	782.357255303
10500	887.009314544
12000	1026.5036867
13500	1155.36071098
15000	1241.89954439


==> results/NewExpt1/Expt2/comp_subsampled_SWUCB01.txt <==
1500	131.959234521
3000	150.627747936
4500	202.940413631
6000	204.759943983
7500	205.326939558
9000	353.559444868
10500	460.213834113
12000	567.681962055
13500	737.503945835
15000	901.3628791


==> results/NewExpt1/Expt2/comp_subsampled_TS01.txt <==
1500	46.682642851
3000	53.9214364775
4500	488.17627748
6000	778.065157436
7500	779.273523679
9000	1211.43028555
10500	1250.43454959
12000	1494.78590186
13500	1578.45150948
15000	1585.42828304


==> results/NewExpt1/Expt2/comp_subsampled_UCBCPD01.txt <==
1500	194.340967813
3000	270.897995966
4500	342.297810463
6000	382.38571283
7500	515.264306908
9000	706.511847966
10500	834.125732365
12000	918.138299831
13500	1023.71040116
15000	1120.36779508


==> results/NewExpt1/Expt2_1/comp_subsampled_CUSUM01.txt <==
1500	174.058979368
3000	598.352677028
4500	873.637538804
6000	911.133421885
7500	931.448203867
9000	946.945673314
10500	1100.51415092
12000	1319.18073412
13500	1509.43494978
15000	1612.7291587


==> results/NewExpt1/Expt2_1/comp_subsampled_CUSUM012.txt <==
1500	136.381609813
3000	579.266829261
4500	598.8994375
6000	962.551151559
7500	1073.24144638
9000	1086.5375571
10500	1608.84123743
12000	1720.44535163
13500	1734.31139458
15000	1746.64881057


==> results/NewExpt1/Expt2_1/comp_subsampled_DTS01.txt <==
1500	236.319127674
3000	494.881497372
4500	722.40062215
6000	930.199233233
7500	1103.8127068
9000	1276.90985209
10500	1461.18802498
12000	1633.0789944
13500	1806.00962563
15000	1979.15226219


==> results/NewExpt1/Expt2_1/comp_subsampled_DUCB01.txt <==
1500	255.940334228
3000	398.509270278
4500	537.509369763
6000	706.021531916
7500	871.178523715
9000	1005.23426892
10500	1126.34273173
12000	1228.98976477
13500	1317.79016519
15000	1392.22637724


==> results/NewExpt1/Expt2_1/comp_subsampled_EXP3R01.txt <==
1500	232.381327801
3000	800.03463242
4500	1153.13221817
6000	1528.35942062
7500	1827.77779178
9000	1975.57905007
10500	2403.61021102
12000	2645.12668047
13500	2779.23666694
15000	2881.16031459


==> results/NewExpt1/Expt2_1/comp_subsampled_ImpCPD01.txt <==
1500	126.365160716
3000	313.29736915
4500	328.2906741
6000	505.965053175
7500	561.089195224
9000	572.299112209
10500	784.42556914
12000	821.622072137
13500	829.022725967
15000	830.384098962


==> results/NewExpt1/Expt2_1/comp_subsampled_OTS01.txt <==
1500	46.682642851
3000	92.77128308
4500	101.062029301
6000	159.239573691
7500	178.619846381
9000	188.230924846
10500	253.811040271
12000	267.716461704
13500	275.725244304
15000	281.372830012


==> results/NewExpt1/Expt2_1/comp_subsampled_OUCB01.txt <==
1500	198.05785535
3000	391.759247361
4500	487.20981725
6000	635.284893395
7500	755.084664982
9000	839.152203637
10500	1010.38999497
12000	1117.74694375
13500	1192.8696552
15000	1252.21219466


==> results/NewExpt1/Expt2_1/comp_subsampled_SWUCB01.txt <==
1500	131.959234521
3000	183.043460354
4500	191.621283018
6000	294.365610102
7500	424.148702079
9000	443.128847117
10500	631.672266083
12000	803.123792783
13500	954.654523793
15000	1028.16910097


==> results/NewExpt1/Expt2_1/comp_subsampled_UCBCPD01.txt <==
1500	194.340967813
3000	270.897995966
4500	342.297810463
6000	382.38571283
7500	515.264306908
9000	706.511847966
10500	834.125732365
12000	918.138299831
13500	1023.71040116
15000	1120.36779508


==> results/NewExpt1/Expt2_1/comp_subsampled_UCBCPDL01.txt <==
1500	198.075026968
3000	268.798242765
4500	432.955256162
6000	558.930212492
7500	624.192968284
9000	804.535472726
10500	914.622412277
12000	1005.96821386
13500	1169.03770707
15000	1281.65800038


==> results/NewExpt1/Expt2_1/comp_subsampled_UCBCPDP01.txt <==
1500	196.515356795
3000	272.136764988
4500	341.688205959
6000	365.302622615
7500	442.656950039
9000	623.999911393
10500	746.738062861
12000	814.935336002
13500	906.3203235
15000	996.41679156


==> results/NewExpt1/Expt3/comp_subsampled_CUSUM01.txt <==
7500	2011.0
15000	3839.5
22500	5940.0
30000	7503.2
37500	9011.5
45000	11117.9
52500	13091.7
60000	14025.1
67500	14927.3
75000	15861.7
82500	16085.2
90000	16335.3
97500	16565.2
105000	17638.3
112500	19019.9
120000	20076.4
127500	20918.2
135000	22162.0
142500	23433.0
150000	24702.6


==> results/NewExpt1/Expt3/comp_subsampled_DTS01.txt <==
7500	1041.3
15000	1922.5
22500	2758.2
30000	3735.9
37500	4788.9
45000	5833.8
52500	6979.2
60000	8167.7
67500	9293.5
75000	10377.3
82500	11191.3
90000	12016.0
97500	12787.0
105000	13932.8
112500	15163.5
120000	16326.9
127500	17609.6
135000	18875.1
142500	20183.9
150000	21403.7


==> results/NewExpt1/Expt3/comp_subsampled_DUCB01.txt <==
7500	1349.1
15000	2400.7
22500	3271.9
30000	4217.2
37500	5150.2
45000	6010.9
52500	6799.5
60000	7592.2
67500	8362.0
75000	9133.1
82500	9601.4
90000	10077.8
97500	10529.2
105000	11527.8
112500	12745.8
120000	13928.0
127500	14966.7
135000	15619.5
142500	16290.1
150000	16914.3


==> results/NewExpt1/Expt3/comp_subsampled_EXP3R01.txt <==
7500	1342.6
15000	2201.6
22500	2953.7
30000	3710.7
37500	4439.7
45000	5089.3
52500	6046.9
60000	7490.7
67500	8815.4
75000	10115.2
82500	10565.8
90000	10978.7
97500	11431.7
105000	12482.8
112500	13779.8
120000	14920.6
127500	16005.1
135000	17168.8
142500	18184.6
150000	19143.1


==> results/NewExpt1/Expt3/comp_subsampled_ImpCPD01.txt <==
7500	1211.3
15000	1941.5
22500	2382.5
30000	2927.5
37500	3477.8
45000	3887.7
52500	4401.4
60000	5247.8
67500	6097.5
75000	6937.7
82500	7386.6
90000	8315.4
97500	8887.8
105000	9715.0
112500	10437.3
120000	10731.7
127500	11056.9
135000	11234.9
142500	11477.9
150000	11634.4


==> results/NewExpt1/Expt3/comp_subsampled_OTS01.txt <==
7500	696.1
15000	928.3
22500	1033.4
30000	1708.7
37500	2064.4
45000	2178.3
52500	2496.9
60000	2567.9
67500	2598.0
75000	2616.3
82500	3358.0
90000	3715.0
97500	3898.8
105000	4580.0
112500	4873.6
120000	5035.2
127500	5582.4
135000	6005.8
142500	6102.5
150000	6159.8


==> results/NewExpt1/Expt3/comp_subsampled_OUCB01.txt <==
7500	1008.4
15000	1538.4
22500	1883.1
30000	2731.9
37500	3449.0
45000	3813.3
52500	4585.9
60000	5130.7
67500	5295.3
75000	5385.2
82500	6239.7
90000	6768.2
97500	7102.0
105000	8042.2
112500	8641.9
120000	8923.8
127500	9540.9
135000	10317.6
142500	10590.1
150000	10756.0


==> results/NewExpt1/Expt3/comp_subsampled_SWUCB01.txt <==
7500	1151.0
15000	1840.0
22500	2330.0
30000	3015.0
37500	3564.0
45000	4066.0
52500	4776.0
60000	5638.0
67500	6621.0
75000	7574.0
82500	7996.0
90000	8451.0
97500	8950.0
105000	9565.0
112500	10523.0
120000	11554.0
127500	12093.0
135000	12093.0
142500	12093.0
150000	12093.0


==> results/NewExpt1/Expt3/comp_subsampled_UCBCPD02.txt <==
7500	1366.0
15000	2328.0
22500	3264.0
30000	4176.0
37500	5161.0
45000	6063.0
52500	7083.0
60000	8998.0
67500	10256.0
75000	11097.0
82500	11899.0
90000	12484.0
97500	13024.0
105000	14175.0
112500	15758.0
120000	17041.0
127500	18017.0
135000	18603.0
142500	19192.0
150000	19662.0


==> results/NewExpt1/Expt3/comp_subsampled_UCBCPDL01.txt <==
1500	198.075026968
3000	268.798242765
4500	432.955256162
6000	558.930212492
7500	624.192968284
9000	804.535472726
10500	914.622412277
12000	1005.96821386
13500	1169.03770707
15000	1281.65800038


==> results/NewExpt1/Expt3_1/comp_subsampled_CUSUM01.txt <==
7500	1674.7
15000	4850.2
22500	8015.9
30000	10436.7
37500	14267.9
45000	18357.1
52500	20540.7
60000	20878.8
67500	22040.1
75000	22904.1
82500	23598.0
90000	26098.4
97500	30202.6
105000	33117.6
112500	35912.9
120000	38588.7
127500	41329.5
135000	42902.0
142500	45110.7
150000	47302.4


==> results/NewExpt1/Expt3_1/comp_subsampled_DTS01.txt <==
7500	1033.1
15000	2348.9
22500	3389.3
30000	4351.6
37500	5459.8
45000	6456.7
52500	7257.6
60000	8178.1
67500	9427.3
75000	10736.8
82500	11682.0
90000	13143.9
97500	14424.8
105000	15388.3
112500	16296.6
120000	17499.7
127500	18617.6
135000	19625.2
142500	20699.5
150000	21593.6


==> results/NewExpt1/Expt3_1/comp_subsampled_DUCB01.txt <==
7500	1412.5
15000	1998.9
22500	2253.4
30000	2989.0
37500	3337.9
45000	3591.3
52500	4133.9
60000	4610.0
67500	4609.0
75000	5037.4
82500	5425.7
90000	5472.2
97500	6194.8
105000	6770.9
112500	6982.8
120000	7106.3
127500	7238.9
135000	7524.0
142500	7669.9
150000	8345.6


==> results/NewExpt1/Expt3_1/comp_subsampled_EXP3R01.txt <==
7500	1577.5
15000	3558.2
22500	5061.9
30000	6163.2
37500	7227.5
45000	8074.5
52500	8911.8
60000	10011.7
67500	11024.3
75000	11835.4
82500	12418.5
90000	13467.0
97500	15966.3
105000	17802.5
112500	19029.7
120000	20592.8
127500	22232.9
135000	23179.0
142500	24542.0
150000	26481.0


==> results/NewExpt1/Expt3_1/comp_subsampled_ImpCPD01.txt <==
7500	1223.1
15000	1350.4
22500	2681.3
30000	4006.4
37500	4368.1
45000	4447.6
52500	5242.1
60000	5742.6
67500	6016.2
75000	7300.9
82500	8170.5
90000	9648.5
97500	10893.6
105000	11830.4
112500	12804.3
120000	13198.9
127500	13364.2
135000	14315.0
142500	15429.8
150000	16139.5


==> results/NewExpt1/Expt3_1/comp_subsampled_OTS01.txt <==
7500	660.6
15000	830.0
22500	963.1
30000	1417.3
37500	1597.9
45000	1975.6
52500	2427.2
60000	2685.2
67500	2886.1
75000	3339.0
82500	4122.7
90000	4475.8
97500	4602.1
105000	5005.5
112500	5485.8
120000	5670.9
127500	6005.5
135000	6582.1
142500	6735.4
150000	6894.1


==> results/NewExpt1/Expt3_1/comp_subsampled_OUCB01.txt <==
7500	974.8
15000	1923.9
22500	2991.7
30000	4002.2
37500	4974.6
45000	5682.0
52500	6682.4
60000	7764.7
67500	8302.9
75000	9173.6
82500	10040.1
90000	10950.6
97500	11803.3
105000	12678.3
112500	13752.9
120000	14837.3
127500	15491.2
135000	16570.3
142500	17360.5
150000	18356.9


==> results/NewExpt1/Expt3_1/comp_subsampled_SWUCB01.txt <==
7500	1306.0
15000	1417.0
22500	2267.0
30000	2713.0
37500	2972.0
45000	3049.0
52500	3347.0
60000	3592.0
67500	3857.0
75000	4440.0
82500	4806.0
90000	4858.0
97500	6075.0
105000	6723.0
112500	7609.0
120000	8491.0
127500	8949.0
135000	9629.0
142500	10659.0
150000	11172.0


==> results/NewExpt1/Expt3_1/comp_subsampled_UCBCPD01.txt <==
7500	1420.0
15000	3584.0
22500	5509.0
30000	7318.0
37500	9681.0
45000	11844.0
52500	13419.0
60000	15380.0
67500	17958.0
75000	19752.0
82500	20983.0
90000	23410.0
97500	26040.0
105000	28142.0
112500	29996.0
120000	32130.0
127500	34175.0
135000	35296.0
142500	37582.0
150000	39318.0


==> results/NewExpt1/Expt4/comp_subsampled_CUSUM03.txt <==
1	0.111463785172
2	0.152522087097
3	0.197692871094
4	0.237221956253
5	0.281851053238
6	0.390527009964
7	0.426415920258
8	0.642102003098
9	0.508285999298
10	0.548217058182


==> results/NewExpt1/Expt4/comp_subsampled_ImpCPD03.txt <==
5000	1.11764097214
6000	1.21578788757
7000	1.40105700493
8000	1.51144099236
9000	1.68704080582
10000	1.78550601006
11000	2.03825712204
12000	2.05263805389
13000	2.07934403419
14000	2.21181607246


==> results/NewExpt1/Expt4/comp_subsampled_UCBCPDL03.txt <==
5000	134.889014006
6000	148.20212388
7000	136.725619078
8000	147.530763149
9000	189.198834896
10000	577.344398022
11000	270.067737103
12000	339.910690784
13000	936.553962946
14000	1800.75554299


==> results/NewExpt1/Expt5/comp_subsampled_CUSUM01.txt <==
600	3.63550455237
1200	9.44446817295
1800	21.7263796476
2400	34.8700459132
3000	46.7506040163
3600	49.2959812774
4200	52.513522455
4800	53.9567515754
5400	55.2623124727
6000	57.282146316


==> results/NewExpt1/Expt5/comp_subsampled_DTS01.txt <==
600	3.68
1200	10.52
1800	26.87
2400	40.78
3000	55.6
3600	58.22
4200	61.25
4800	64.12
5400	66.25
6000	68.88


==> results/NewExpt1/Expt5/comp_subsampled_DUCB01.txt <==
600	2.57
1200	8.72
1800	24.82
2400	39.36
3000	53.07
3600	55.9
4200	58.69
4800	61.49
5400	63.2
6000	65.82


==> results/NewExpt1/Expt5/comp_subsampled_EXP3R01.txt <==
600	4.11
1200	11.49
1800	25.99
2400	40.2
3000	53.7
3600	56.38
4200	58.97
4800	61.14
5400	63.18
6000	64.96


==> results/NewExpt1/Expt5/comp_subsampled_ImpCPD01.txt <==
600	3.49
1200	10.15
1800	25.12
2400	37.2
3000	49.95
3600	52.78
4200	55.56
4800	58.29
5400	60.8
6000	63.47


==> results/NewExpt1/Expt5/comp_subsampled_OTS01.txt <==
600	2.94
1200	10.06
1800	21.62
2400	34.86
3000	46.38
3600	49.15
4200	51.39
4800	53.71
5400	55.52
6000	57.85


==> results/NewExpt1/Expt5/comp_subsampled_OUCB01.txt <==
600	3.26
1200	10.72
1800	25.14
2400	39.26
3000	56.25
3600	59.09
4200	62.03
4800	64.99
5400	67.94
6000	71.14


==> results/NewExpt1/Expt5/comp_subsampled_SWUCB01.txt <==
600	2.29
1200	8.36
1800	20.29
2400	34.58
3000	47.66
3600	50.08
4200	52.54
4800	55.75
5400	58.69
6000	60.81


==> results/NewExpt1/Expt5/comp_subsampled_UCBCPDL01.txt <==
600	3.3
1200	12.4
1800	23.1
2400	37.9
3000	47.8
3600	50.3
4200	52.2
4800	54.6
5400	55.7
6000	56.4

